Mixed Strategy for Constrained Stochastic Optimal Control

Choosing control inputs randomly can result in a reduced expected cost in optimal control problems with stochastic constraints, such as stochastic model predictive control (SMPC). We consider a controller with initial randomization, meaning that the controller randomly chooses from K+1 control sequences at the beginning (called K-randimization).It is known that, for a finite-state, finite-action Markov Decision Process (MDP) with K constraints, K-randimization is sufficient to achieve the minimum cost. We found that the same result holds for stochastic optimal control problems with continuous state and action spaces.Furthermore, we show the randomization of control input can result in reduced cost when the optimization problem is nonconvex, and the cost reduction is equal to the duality gap. We then provide the necessary and sufficient conditions for the optimality of a randomized solution, and develop an efficient solution method based on dual optimization. Furthermore, in a special case with K=1 such as a joint chance-constrained problem, the dual optimization can be solved even more efficiently by root finding. Finally, we test the theories and demonstrate the solution method on multiple practical problems ranging from path planning to the planning of entry, descent, and landing (EDL) for future Mars missions.

==> figures/path.txt <==

errorTolerance = 0.00001;



lambda =

     0.011008


pFail =

    0.0063947

Path length: 130.842880 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Optimized. lambda = 0.011008, pFail = 0.006395, cost = 0.683006 
Computation time: 18.106158 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Warning: Name is nonexistent or not a directory: ./old. 
> In path at 110
  In addpath at 87
  In pathplanningPrimal at 51
  In solvePathPlanning at 43
  In mainLagrangePathPlanning at 268 
Warning: Directory already exists. 
> In pathplanningPrimal at 52
  In solvePathPlanning at 43
  In mainLagrangePathPlanning at 268 
----------------------------------------------------------------

lambda =

    0.0093838


pFail =

     0.022794

Path length: 98.671034 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Optimal mixed policy: p1 = 0.170358, p2 = 0.829642. pFail = 0.020000, expected cost = 0.682868 
u1: lambda = 0.011008, pFail = 0.006395 
, expected cost = 0.683006 
u2: lambda = 0.009384, pFail = 0.022794 
, expected cost = 0.682840 
Computation time: 18.106158 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
>> 









errorTolerance = 0.0000001;


lambda =

    0.0096908


pFail =

     0.018704

Path length: 98.710206 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Optimized. lambda = 0.009691, pFail = 0.018779, cost = -0.317120 
Computation time: 21.195441 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Warning: Name is nonexistent or not a directory: ./old. 
> In path at 110
  In addpath at 87
  In pathplanningPrimal at 51
  In solvePathPlanning at 43
  In mainLagrangePathPlanning at 298 
Warning: Directory already exists. 
> In pathplanningPrimal at 52
  In solvePathPlanning at 43
  In mainLagrangePathPlanning at 298 
----------------------------------------------------------------

lambda =

    0.0095882


pFail =

     0.020194

Path length: 98.675588 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++
Optimal mixed policy: p1 = 0.130203, p2 = 0.869797. pFail = 0.020010, expected cost = -0.317132 
u1: lambda = 0.009691, pFail = 0.018779 
, expected cost = -0.317120 
u2: lambda = 0.009588, pFail = 0.020194 
, expected cost = -0.317134 
Computation time: 21.195441 
+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

